HD 26172: an active solar-type subgiant in a close binary system

We present the first comprehensive photometric and spectroscopic analysis of the RS CVn system HD 26172, robustly determining the previously debated evolutionary state of its primary star. Since this system is a single-lined spectroscopic binary with spot-induced light curve modulations, we derived its physical parameters by combining the TESS light curves, the radial velocity curve from our observations, and the primary-star mass estimates based on three complementary methods.Our results reveal that HD 26172 is a detached binary system composed of a $1.25 \pm 0.32 M_{\odot}$ subgiant and a $0.63 \pm 0.11 M_{\odot}$ main-sequence star. The conclusion of subgiant primary is also supported by the absence of lithium absorption and no observed infrared excess. Using long-term photometry from the KWS survey, we detected a tentative stellar activity cycle of 5635 days with an amplitude of 0.04 mag in HD 26172. Additionally, we identified ten optical flare events exhibiting temporally clustered outburst behavior. The presence of a long-term activity cycle, pronounced starspot activity, and frequent optical flares makes HD 26172 a valuable laboratory for studying magnetic activity in subgiants within close binary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
